Search for dark matter in events with a hadronically decaying W or Z boson and missing transverse momentum in pp collisions at sqrt(s)=8 TeV with the ATLAS detector

A search is presented for dark matter pair production in association with a W or Z boson in pp collisions representing 20.3 fb-1 of integrated luminosity at sqrt(s)=8 TeV using data recorded with the ATLAS detector at the Large Hadron Collider. Events with a hadronic jet with the jet-mass consistent with a W or Z boson, and with large missing transverse momentum are analyzed. The data are consistent with the Standard Model expectations, and limits are set on the mass scale in effective field theories that describe the interaction of dark matter and Standard Model particles.

==> Metadata.txt <==
Title: Search for dark matter in events with a hadronically decaying W or Z boson and missing transverse momentum in pp collisions at sqrt(s)=8 TeV with the ATLAS detector.
Comments: 6 pages plus author list (19 pages total), 6 figures, 1 tables, submitted to Physics Review Letters, All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/EXOT-2012-27/
CERN-PH-EP-2013-158

A search is presented for dark matter pair production in association with a W or Z boson in pp collisions representing 20.3 fb-1 of integrated luminosity at sqrt(s)=8 TeV using data recorded with the ATLAS detector at the Large Hadron Collider. Events with a hadronic jet with the jet-mass consistent with a W or Z boson, and with large missing transverse momentum are analyzed. The data are consistent with the Standard Model expectations, and limits are set on the mass scale in effective field theories that describe the interaction of dark matter and Standard Model particles.
